Adversarial Observations in Weather Forecasting

AI-based systems, such as Google's GenCast, have recently redefined the state of the art in weather forecasting, offering more accurate and timely predictions of both everyday weather and extreme events. While these systems are on the verge of replacing traditional meteorological methods, they also introduce new vulnerabilities into the forecasting process. In this paper, we investigate this threat and present a novel attack on autoregressive diffusion models, such as those used in GenCast, capable of manipulating weather forecasts and fabricating extreme events, including hurricanes, heat waves, and intense rainfall. The attack introduces subtle perturbations into weather observations that are statistically indistinguishable from natural noise and change less than 0.1% of the measurements - comparable to tampering with data from a single meteorological satellite. As modern forecasting integrates data from nearly a hundred satellites and many other sources operated by different countries, our findings highlight a critical security risk with the potential to cause large-scale disruptions and undermine public trust in weather prediction.

==> data/location/lat_susceptibility.dat <==
11.0 0.000863710343075484
30.0 0.0011359186806450393
30.0 0.0008318623209615852
21.0 0.00048038056219780944
26.0 0.000616262413588066
42.0 0.0009623814732475216
25.0 0.0009068193488768946
10.0 0.0007855360510010935
8.0 0.0012148560882894468
31.0 0.0007330486790219389
38.0 0.0006359001832967658
34.0 0.0006669755186716255
41.0 0.0008366703176347739
7.0 0.0007078883563948912
26.0 0.0014621418494866693
42.0 0.001157173120704677
31.0 0.0010460224029064978
26.0 0.0012363872194180385
45.0 0.000448504022595711
34.0 0.0005749009496937694
20.0 0.0007154597169278022
35.0 0.0012310159546547147
24.0 0.0006271464072127483
31.0 0.0010196096661462119
19.0 0.00036970000819189723
37.0 0.0008545837079273524
31.0 0.0009710137590282589
1.0 0.00136880430897031
2.0 0.0007186337102337914
48.0 0.0008134243300160831
3.0 0.0006248482342624071
22.0 0.0008027547945257202
21.0 0.0008065752057699037
31.0 0.0010489036132166956
0.0 0.0005254341490451552
27.0 0.00044515416737752066
19.0 0.0005994747064422554
28.0 0.0011736430646596822
17.0 0.0004989987674551719
20.0 0.0005007549097900389
20.0 0.0011607508204770668
32.0 0.0009590819891318914
35.0 0.0012552990599927602
10.0 0.0005539566551047296
24.0 0.0005503310706915761
27.0 0.0009459531185028843
25.0 0.0006083194957195623
30.0 0.0014043426041406796
26.0 0.0008083453035168693
29.0 0.0006088060146659585
28.0 0.0009753749040977015
25.0 0.0006857753245002853
28.0 0.0009349637586867767
60.0 0.0012191903839714375
40.0 0.0013027391183527198
47.0 0.0008430498911512974
17.0 0.0005743918664694365
37.0 0.0008309728288061717
17.0 0.0006580621374346866
48.0 0.0011760519778911212
14.0 0.0006601886035661461
5.0 0.0005118372163936103
27.0 0.0006424954037909501
8.0 0.0005545932142135035
10.0 0.0007244099082018869
29.0 0.0011147261846515806
37.0 0.0007513761771688595
6.0 0.002105763047139215
37.0 0.0007513231207863899
22.0 0.0010447732487781265
26.0 0.0010025660154969064
36.0 0.0007827453486457424
12.0 0.0010009676139084366
42.0 0.0011103392045875022
33.0 0.000974590346440127
24.0 0.0006633165836926034
23.0 0.0006473602091938267
23.0 0.0010622186613351854
29.0 0.0010935553760275999
14.0 0.0010873730013125783
52.0 0.0013266834244808764
27.0 0.0005733597435779152
41.0 0.0011339089077628593
29.0 0.0012808334962874613
46.0 0.0010549789663943483
14.0 8.619744474704181e-05
36.0 0.000722169397161983
27.0 0.0005092083601964029
3.0 0.0004262339571047455
7.0 0.0005120842520954031
40.0 0.0009122391646231963
41.0 0.0008291903803676436
40.0 0.0008793250151831862
9.0 0.0008450641025873489
40.0 0.0007846839901640533
21.0 0.0008710474162217855
27.0 0.00040360372400356277
3.0 0.0010879311755083144
37.0 0.0011784907639816517
32.0 0.0009294476422263123

==> data/main_eval/precipitation/advdm.dat <==
0.0001999800039989008 0.005265567720052786 0.001558273465104234
0.00044989879553680723 0.009457975958357566 0.002648352687882826
0.0007996802557443949 0.013951595945982262 0.0038890466612483644
0.00124921972503933 0.01816632328205742 0.004753779138283175
0.0024470060806207616 0.02752720623917412 0.006417408211658135

==> data/main_eval/precipitation/dp-attacker.dat <==
0.0001999800039989008 0.012241221416043118 0.003273373590293868
0.00044989879553680723 0.020695838154060765 0.005229848636026503
0.0007996802557443949 0.02984175658377353 0.006869389567158782
0.00124921972503933 0.03970161234028637 0.00827747886741733
0.0024470060806207616 0.0599337551870849 0.010613842069871395

==> data/main_eval/precipitation/ours.dat <==
0.0001999800039989008 0.037460907958447934 0.008791619020910024
0.00044989879553680723 0.07207263251941186 0.012442417641042376
0.0007996802557443949 0.11123555968224537 0.014468063998684128
0.00124921972503933 0.14947577132086734 0.01457383680883366
0.0024470060806207616 0.22144583743647672 0.009943236155340538

==> data/main_eval/temperature/advdm.dat <==
0.0001999800039989008 0.6085385131835938 0.5152866099880844
0.00044989879553680723 2.6451434326171874 0.5360873750467217
0.0007996802557443949 4.46564453125 0.5590333383799095
0.00124921972503933 6.140499572753907 0.5864186786087867
0.0024470060806207616 9.169000854492188 0.647842379624943

==> data/main_eval/temperature/dp-attacker.dat <==
0.0001999800039989008 2.3480960083007814 0.5306796015575527
0.00044989879553680723 5.073446044921875 0.5575951703283579
0.0007996802557443949 7.5738916015625 0.5899688918354213
0.00124921972503933 9.959641723632812 0.633899270797727
0.0024470060806207616 14.768940124511719 0.7307315509044798

==> data/main_eval/temperature/ours.dat <==
0.0001999800039989008 4.022392883300781 0.5391824722882299
0.00044989879553680723 7.709649963378906 0.5783413572029359
0.0007996802557443949 11.403782653808594 0.600975677685297
0.00124921972503933 15.338302307128906 0.6528235208032983
0.0024470060806207616 24.549967041015623 0.9741462121286592

==> data/main_eval/wind/advdm.dat <==
0.0001999800039989008 1.972386385500431 0.17201266412538616
0.00044989879553680723 2.9308946725726126 0.21597786011598216
0.0007996802557443949 3.9036582452058792 0.2658947451680663
0.00124921972503933 4.875720565915108 0.3136314721470787
0.0024470060806207616 6.89622958317399 0.4225059479020774

==> data/main_eval/wind/dp-attacker.dat <==
0.0001999800039989008 3.3830211767554283 0.23190266723664518
0.00044989879553680723 5.045576739013195 0.3058047071476522
0.0007996802557443949 6.676063968241214 0.3937056582450268
0.00124921972503933 8.302659019753337 0.47966925729379967
0.0024470060806207616 12.058971099555492 0.6466399217184444

==> data/main_eval/wind/ours.dat <==
0.0001999800039989008 5.425592720508575 0.2753543868267362
0.00044989879553680723 8.520802931189538 0.3514939742199806
0.0007996802557443949 12.06487960755825 0.4868230250604391
0.00124921972503933 16.83858053572476 0.8432584743382374
0.0024470060806207616 30.673907874524595 1.4135282166762368

==> data/preliminary/curves.dat <==
1 1.4433245658874512 1.0412932634353638 1.4433022737503052 1.0449819564819336
2 1.3948262929916382 4.2267632484436035 2.93444561958313 4.042561054229736
3 4.288384437561035 3.977543830871582 12.437716484069824 8.909462928771973
4 1.462218165397644 1.2554935216903687 1.5361865758895874 6.065245151519775
5 4.538511276245117 5.2124104499816895 14.537372589111328 11.684289932250977
6 1.5979453325271606 1.2360069751739502 1.7392650842666626 11.777127265930176
7 1.426227331161499 2.2564589977264404 1.6761924028396606 13.052958488464355
8 4.000718116760254 6.575007915496826 16.622295379638672 19.54697608947754
9 5.748746395111084 7.477817535400391 21.19961166381836 28.92591094970703
10 1.740755558013916 1.8586806058883667 1.9306564331054688 18.248559951782227
11 1.5389586687088013 1.6908849477767944 1.614388108253479 15.459378242492676
12 2.7514212131500244 9.239643096923828 11.763879776000977 23.38280487060547
13 1.2495098114013672 8.010008811950684 4.666250705718994 27.882600784301758
14 2.6105642318725586 5.974884986877441 2.9787096977233887 21.43470573425293
15 5.588534832000732 8.77587604522705 18.135950088500977 23.156517028808594
16 7.0757856369018555 10.150940895080566 25.312488555908203 29.779376983642578
17 7.806009769439697 10.392120361328125 27.207372665405273 27.42388916015625
18 2.105501651763916 10.731352806091309 9.047948837280273 30.237730026245117
19 8.645541191101074 12.22215461730957 31.62239646911621 39.65716552734375
20 5.073997497558594 11.645843505859375 17.52513885498047 27.62385368347168
21 2.7464535236358643 11.373072624206543 4.078197956085205 27.7032470703125
22 10.019814491271973 12.698066711425781 30.137643814086914 32.23137283325195
23 7.416844844818115 14.378687858581543 23.167959213256836 32.03443908691406
24 2.409716844558716 6.428408622741699 2.6025502681732178 20.901195526123047
25 11.239376068115234 15.447919845581055 33.62992858886719 36.1119384765625
26 2.1883461475372314 13.429038047790527 7.056712627410889 31.699918746948242
27 2.367805242538452 13.850191116333008 6.712940216064453 33.90424346923828
28 3.2912075519561768 15.08439826965332 13.075613975524902 33.6085319519043
29 5.6613054275512695 14.348527908325195 19.983095169067383 32.08930206298828
30 12.704585075378418 16.370174407958984 32.311492919921875 37.97797393798828
31 1.5372016429901123 5.876428127288818 1.5839207172393799 14.236754417419434
32 4.550076007843018 15.28368091583252 13.683762550354004 31.998842239379883
33 13.72453784942627 16.2774658203125 34.73915100097656 39.78948211669922
34 1.364182472229004 4.642571926116943 1.4512189626693726 14.232805252075195
35 4.131344795227051 16.320316314697266 12.474778175354004 31.636234283447266
36 2.6997768878936768 8.918304443359375 2.6557512283325195 19.291414260864258
37 12.47347640991211 17.235692977905273 28.24490737915039 33.89197540283203
38 4.149586200714111 18.01716423034668 9.48583698272705 32.50830841064453
39 1.5968596935272217 6.273739814758301 1.6322447061538696 18.18274688720703
40 5.249218463897705 16.83913803100586 11.224939346313477 31.85995864868164
41 9.818032264709473 20.062448501586914 21.39661979675293 34.322731018066406
42 15.957841873168945 19.156982421875 32.803497314453125 38.660308837890625
43 15.959383964538574 19.281871795654297 28.85007095336914 32.57001876831055
44 1.4998016357421875 6.7472357749938965 1.5534534454345703 13.95928955078125
45 5.980461597442627 17.593544006347656 16.472610473632812 27.883346557617188
46 1.6523926258087158 8.186260223388672 1.644481897354126 16.947994232177734
47 1.6178942918777466 8.047783851623535 1.6839027404785156 16.62870216369629
48 1.5961116552352905 8.691380500793457 1.5854129791259766 17.860017776489258
49 6.056647777557373 20.80069351196289 15.593976974487305 32.267311096191406
50 1.7240171432495117 8.350698471069336 1.708463430404663 17.705631256103516
